CFHT MegaPrime/MegaCam $u$-band source catalogue of the $AKARI$ North Ecliptic Pole Wide field

The $AKARI$ infrared (IR) space telescope conducted two surveys (Deep and Wide) in the North Ecliptic Pole (NEP) field to find more than 100,000 IR sources using its Infrared Camera (IRC). IRC's 9 filters, which cover wavebands from 2 to 24 $\mu$m continuously, make $AKARI$ unique in comparison with other IR observatories such as $Spitzer$ or $WISE$. However, studies of the $AKARI$ NEP-Wide field sources had been limited due to the lack of follow-up observations in the ultraviolet (UV) and optical. In this work, we present the Canada-France-Hawaii Telescope (CFHT) MegaPrime/MegaCam $u$-band source catalogue of the $AKARI$ NEP-Wide field. The observations were taken in 7 nights in 2015 and 2016, resulting in 82 observed frames covering 3.6 deg$^2$. The data reduction, image processing and source extraction were performed in a standard procedure using the \textsc{Elixir} pipeline and the \textsc{AstrOmatic} software, and eventually 351,635 sources have been extracted. The data quality is discussed in two regions (shallow and deep) separately, due to the difference in the total integration time (4,520 and 13,910 seconds). The 5$\sigma$ limiting magnitude, seeing FWHM, and the magnitude at 50 per cent completeness are 25.38 mag (25.79 mag in the deep region), 0.82 arcsec (0.94 arcsec) and 25.06 mag (25.45 mag), respectively. The u-band data provide us with critical improvements to photometric redshifts and UV estimates of the precious infrared sources from the $AKARI$ space telescope.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
